Turbulence and the characteristics of circumstellar discs

We investigate the properties of circumstellar discs (CDs) produced in hydrodynamical simulations of gravoturbulent core collapse considering Kolmogorov and Burger-type turbulence. We report that massive discs are more prevalent in the Kolmogorov regime than for Burger-type turbulence. A significant number of discs are formed with a radius of $\sim$ 15 au in both cases. However, the number of extended discs with radii $>$ 15 au is significantly larger in case of Kolmogorov turbulence. The two regimes of turbulence, in general, yield disc radii in the ranges of 7 au $-$ 30 au, and 13 au $-$ 39 au, respectively. The corresponding ranges of the disc masses are 30.37 $M_{\rm Jup}$ $-$ 0.92 M$_{\odot}$, and 2.09 $M_{\rm Jup}$ $-$ 0.13 M$_{\odot}$, respectively. Moreover, the ratio $M_{\rm disc}$/$M_{\rm star}$ is higher in models of Kolmogorov-type turbulence than in models of Burgers-type turbulence. We do not find any correlation between $R_{\rm disc}$ and $M_{\rm disc}$ over the explored range of initial temperatures (8 K $-$ 14 K) and the type of turbulence. Also, for these initial thermal variations, the turbulent circumstellar disc structures do not exhibit signs of turbulent diffusion. Nonetheless, both sub and supersonic velocity dispersions cause variations in the specific angular momentum (AM) of infalling gas, especially for CDs with radii $\sim$ 16 au $-$ 21 au. The radial profiles of CDs do not correlate with the initial conditions.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
